From Retouched Images to Paired Videos: A Synthetic Benchmark for Face Video Retouching

Paired unretouched/retouched face videos are costly to produce because professional editing must remain consistent over time, while releasing identifiable face footage raises privacy, consent, and governance concerns. We present DeepVFR, an initial controlled synthetic benchmark-not a new retouching architecture-for paired face video retouching. Starting from paired synthetic DeepFRR images, Wan2.2 generates mild-motion source clips, and backend-specific face transfer constructs synchronized proxy retouching targets, followed by automatic validity screening and manual visual inspection. DeepVFR contains 1,024 pairs of 150-frame clips at 30 fps, evaluated under an identity-disjoint protocol with explicit frame correspondence; release metadata will record the construction route. Within-benchmark baselines, external checkpoints applied to DeepVFR, qualitative analysis, and a 17-participant ranking study establish reference behavior in the controlled domain. The constructed targets exhibit a substantial low-preference tail in the human study. Because both streams inherit synthetic content and the targets additionally inherit commercial-API or face-transfer artifacts, the benchmark neither replaces artist-retouched captured video nor establishes synthetic-to-real generalization. DeepVFR provides a starting point for paired supervision and controlled evaluation. Data, individual study rankings, and training logs will be made publicly available upon acceptance. Broader motion coverage and real-video validation remain future work.

==> AUTHOR_CHECKLIST.txt <==
投稿前需要作者补充或确认的事实
本清单不影响源文件编译；这些事实未提供，不能代为假定。

1. 作者和地址（authors.tex）
   已完成：五位作者顺序、邮箱、Fengchuang Xing 通讯作者、Shiming Wu 单位 1。
   待提供：广东第二师范学院所属学院和 Cloudbutterfly Technology 的完整
   通讯地址，包括城市、邮编和国家；请同时核对单位 3 已给出的 Huzhou
   313000, China 是否为该工作的正式通讯地址。

2. 作者贡献（declarations.tex）
   已按作者答复映射为 CRediT：
   Peiyuan Zeng：Investigation；Writing – original draft。
   Shiming Wu：Investigation；Writing – original draft（协助实验与撰写）。
   Fengchuang Xing、Hongwei Yue、Chao Zhou：Supervision；Writing – review and editing。
   提交前请所有作者核对并认可最终稿和贡献说明。

3. 利益冲突（declarations.tex；Elsevier declarations tool）
   当前只保留已知事实：Peiyuan Zeng 与 Cloudbutterfly Technology 有单位关系。
   尚不能写成“所有作者均无利益冲突”，也未假定其雇佣/持股关系。
   请确认公司关系的性质和各作者其他应披露事项；完成期刊的 declarations
   tool，并把生成的 .doc/.docx 作为单独附件上传。

4. 基金（declarations.tex）
   已添加 2025ZDJS139、S202614278026；请确认第二项项目的正式英文名。
   待确认资助方是否参与研究设计、数据收集/分析/解释、论文写作或投稿决定。
   没有根据“未提供”擅自声明资助方无参与。

5. 数据公开（declarations.tex）
   已按要求写为接收后公开视频、逐条排名、训练日志及计划的元数据。
   CVIU 现行 Option C 还要求仓库存储与引用/链接，或无法共享的理由。
   投稿前需落实仓库、访问安排、版本、许可及数据引用信息，并确认期刊
   对接收后公开的安排。没有仓库链接时不能声称该项要求已经满足。
   原论文目录中没有原始视频、逐条评分或训练日志，本压缩包不含这些数据。
   第三方源数据/商业 API 产物的再分发条款需作者按实际使用协议核对；
   这项核对未在本次文件整理中替作者完成。

6. 现有 17 人研究的事实记录（deepvfr_supplementary_content.tex）
   原文件已标注需补伦理审批或豁免情况、参与者知情同意、招募、补偿及
   排除规则。请依据现有记录补充，不需要新增实验，也不能虚构批准信息。
   请确认公开逐条研究排名的内容与参与者同意范围相符。

7. 定性图的来源（deepvfr_supplementary_content.tex，图 S2）
   原文件留下的待确认项：各模型输出究竟采用表 3 的内部训练设置，
   还是表 4 的外部检查点设置。请核对原输出记录后补入图注。

8. 作者简介与照片
   author_biographies.txt 为事实受限草稿；可补正式职称、学历和研究方向。
   每位简介须不超过 100 词，并另交每人的证件照类型图片。
   本次没有生成或猜测作者照片。

9. AI 辅助声明
   已说明 OpenAI Codex 用于语言编辑和 LaTeX 排版；请作者核读全文后确认。
   没有把 AI 列为作者，也没有写入尚未得到确认的“作者已完成审阅”事实。

不要求新增实验的说明
review_comment_tracker.csv 中标为“未开展”的实验、统计和审计没有做。
当前修订仅澄清其解释边界，不表示原评审的核心证据顾虑已经消除。


==> BUILD_VERIFICATION.txt <==
构建与内容一致性核验（2026-10-19）

本地编译器：Tectonic 0.17.0（XeTeX）+ BibTeX；官方 elsarticle 3.4。
正文 13 页；补充材料 3 页；Highlights 1 页。
正文和补充材料逐页检查；图片、表格、公式、文献及作者信息可读。
LaTeX 日志：无编译错误、未定义引用、Overfull 或 Underfull 警告。
BibTeX 仅剩 SCRFD2021、Khalid2021FakeAVCeleb 的空 pages 提示；未虚构页码。

原始目录 15 个文件的 SHA-256 与开始时一致。
6 个图像源文件与原始文件逐字节一致。
正文全部 5 张表的数据行数字序列与原稿一致。
所有 input / includegraphics / bibliography 依赖可在包内解析。
全部 55 个被引用文献键存在于 main.bib。
全部交叉引用标签存在。
正文摘要约 191 词（按空格计数，低于 250 词）。
关键词 5 个；Highlights 4 条，字符数（含空格）为 59, 74, 73, 76。
五位作者顺序、Shiming Wu 单位 1、通讯作者及五个邮箱均已核对。
基金编号 2025ZDJS139 和 S202614278026 均已核对。

数值与图像一致性核验不代表新增科学有效性验证。
过往评审要求的新实验与统计仍按作者范围未开展。
尚缺作者事实见 AUTHOR_CHECKLIST.txt。

ZIP 独立验证：34 个文件均在压缩包根目录；CRC 校验通过。
从独立解压目录使用已缓存依赖重新编译 main.tex、supplementary.tex、
highlights.tex，三份全部成功；所得逐页 PDF 文本与交付预览完全一致。


==> CVIU_TEMPLATE_CHECK.txt <==
CVIU 模板与投稿格式核对
核对日期：2026-10-19

官方来源
Guide for authors:
https://www.sciencedirect.com/journal/computer-vision-and-image-understanding/publish/guide-for-authors
Elsevier LaTeX instructions:
https://www.elsevier.com/researcher/author/policies-and-guidelines/latex-instructions
从上述 LaTeX 页面取得的官方 elsarticle 包：
https://assets.ctfassets.net/o78em1y1w4i4/4MpsJHO0MOJ2xZuwGTAbOZ/7bc64af36477c5d6cfce335a1f872363/elsarticle.zip

ScienceDirect 指南已经在浏览器中实际读取；上述要求以该日页面为依据。
elsarticle.cls 由官方 elsarticle.ins / elsarticle.dtx 生成，版本 3.4，日期
2024/04/04。类文件及 elsarticle-harv.bst 已随包提供。

已落实的格式项目
- CVIU 单匿名审稿：保留作者姓名、单位和邮箱。
- 单位按官方要求使用小写上标字母：a 对应原单位 1，b 对应 2，c 对应 3。
  Peiyuan Zeng: a,b；Fengchuang Xing: a,*；Shiming Wu: a；
  Hongwei Yue: a；Chao Zhou: c。Fengchuang Xing 为通讯作者。
- 官方 elsarticle 3p 单栏版式；未使用 WACV 样式或匿名投稿页眉。
  “final”是模板的排版选项，并不表示论文已接收。
- 摘要小于 250 词；关键词 5 个，处于要求的 1–7 个范围内。
- 独立可编辑 highlights.txt：4 条，每条含空格不超过 85 字符。
- 使用作者—年份文内引用及按作者排序的 elsarticle-harv 参考文献。
- 公式、表格和文字保持可编辑；所有图片均为本地独立文件。
- 主文稿与补充材料均为完整 LaTeX 文档；补充材料单独使用 S 编号。
- 加入 CRediT 贡献、两项资助、数据公开计划及 AI 辅助声明。
- 作者简介提供独立可编辑文本草稿，每位少于 100 词。
- 图形摘要属于鼓励项目，本次未新增。

尚未满足的事实或附件要求
- 指南要求完整单位通讯地址；单位 1、2 的完整地址尚未提供。
- 利益冲突需全体作者确认，并通过 Elsevier declarations tool 生成和提交
  .doc/.docx 文件。现有 Cloudbutterfly affiliation 一句不是完整冲突确认。
- 资助方对研究和投稿的作用需作者确认。
- 每位作者的照片未提供，简介还需作者核准。
- CVIU Research data 采用 Option C：要求存储、引用并链接数据，或在不能
  共享时说明原因。“接收后公开”已按作者要求保留，但不等于已经完成
  存储/链接要求，也不保证期刊接受这一公开时间安排。
  投稿时需要确定仓库与访问安排；本包没有虚构链接、DOI 或限制理由。

这些项目详见 AUTHOR_CHECKLIST.txt，不能由模板转换自动补齐。


==> README.txt <==
DeepVFR — CVIU / Elsevier Overleaf project
Prepared: 2026-10-19

使用方法
1. 在 Overleaf 选择 New Project / Upload Project，上传整个 ZIP。
2. 将 Main document 设为 main.tex；编译器选择 pdfLaTeX。
   若默认识别成 supplementary.tex 或 highlights.tex，请手动切换。
3. supplementary.tex 可单独编译补充材料；highlights.tex 可单独编译亮点。
4. main.bib 是参考文献数据库，main.bbl 为已编译的参考文献备份。
   修改文献后重新编译，让 BibTeX 更新参考文献。

主文件
main.tex                         主文稿入口
supplementary.tex                补充材料入口
highlights.txt                   投稿所需的独立可编辑 Highlights
highlights.tex                   Highlights 的 PDF 预览入口
authors.tex                      作者、单位、邮箱和通讯作者
declarations.tex                 作者贡献、利益冲突、基金、数据及 AI 辅助声明
author_biographies.txt           依据已提供事实起草的简短作者简介
DeepVFR_CVIU.pdf                 已编译正文预览
DeepVFR_CVIU_Supplementary.pdf   已编译补充材料预览
DeepVFR_Highlights.pdf           已编译 Highlights 预览

核对说明
CVIU_TEMPLATE_CHECK.txt          官方要求、模板版本和已完成项目
REVISION_NOTES.txt               有限修改说明与修改边界
review_comment_tracker.csv      审稿意见与处理位置对照，供作者内部核对
AUTHOR_CHECKLIST.txt             投稿前仍需作者提供或确认的事实
BUILD_VERIFICATION.txt           编译、依赖和原始结果一致性检查

模板与编译
使用 Elsevier 官方 elsarticle 3.4 (2024/04/04)，3p 单栏版式及
elsarticle-harv 作者—年份参考文献样式。CVIU 允许 LaTeX 单栏或双栏。
不依赖 WACV 模板、绝对路径、外部图片链接或 shell-escape。
所有必需文件均位于 ZIP 根目录；原图内容未改动。
本地 PDF 以 Tectonic (XeTeX) + BibTeX 实际编译并逐页查看。
Overleaf 本身未登录测试；已在独立解压目录验证包内源文件可编译。
pdfLaTeX 是建议的 Overleaf 设置；XeLaTeX 也可使用。

投稿范围
本包是可导入、可编译的论文源文件包。原始视频、逐条评分及训练日志
并未随原始论文目录提供，因此不在此 ZIP 内；正文按作者要求写为接收后公开。
作者提供贡献已录入。其余未提供的事实详见 AUTHOR_CHECKLIST.txt。
该清单和修改记录是内部工作文件，不需要作为论文附件提交给期刊。
正式投稿时分别提交主文稿源文件、补充材料、可编辑 Highlights，以及
期刊要求的利益冲突表、作者简介/照片等；不要将内部核对文件误作论文附件。

Original source folder was not modified.
This conversion adds no experiments and changes no reported numerical results.


==> REVISION_NOTES.txt <==
有限修改说明（供作者核对，不是给 CVIU 的审稿回复信）
2026-10-19

修改范围
依照作者要求，仅做必要的表述澄清、CVIU 模板迁移和投稿信息补充。
没有新增实验、重算指标、改变数据划分或填写未知训练配置。
原目录保持不变；原始图像文件逐字节保留。

正文的实质性文字修改
1. 引言增加 DeepVFR（视频基准）与 DeepFRR（图像来源）的命名区分。
2. 图 1 图注明确 encoder / ID-block / decoder 表示补充的 SimSwap 路线，
   不能解释为 Akool 的内部实现；没有重绘或改变原图。
3. 第 3.4 节明确身份条件并不显式表示皮肤修图，因此生成结果仍属代理监督。
4. 第 5.1.4 节说明冻结输出可使相邻帧变化为零；RGBFlicker 还可能漏掉
   保持通道均值的局部变化。这是对指标定义的说明，不是新基线实验结果。
5. 表 3 图注区分目标参考的保真度指标与未做运动对齐的时序统计量。
6. 表 3 移除两列时序量的下降箭头与最小值加粗；数值不变。
7. 第 5.2 节将“已确立的帧—时间权衡”改为“目标一致性和输出变化”，
   并说明全帧分数包括复制背景，不能独立证明身份保持或面部修图效果。
8. 第 5.4 节解释 21.06% 是末位判断的比例，不是缺陷视频所占比例。
9. 结论同步收敛时序质量表述，保留合成域内的证据边界。
10. 摘要、构建部分、补充材料和数据声明统一为接收后公开资料。

模板及投稿信息
- 主稿和补充材料改为官方 elsarticle；引用改为作者—年份格式。
- 调整表格换行、图像引用路径和浮动位置；原图片内容、裁剪框未改动。
- 按作者指定顺序填入姓名、单位、邮箱、通讯作者以及 CRediT 分工。
- 添加 2025ZDJS139 和 S202614278026 两项资助。
  第二项项目中文原名：2026年度大学生创新创业训练计划项目省级项目。
  英译为 2026 Provincial-Level College Student Innovation and Entrepreneurship
  Training Program；如立项文件有指定英文名称，请以立项文件为准。
- 独立提供 Highlights 与基于已知事实的作者简介草稿。
- ArcFace 参考文献补齐官方 CVF 页面可核实的第四位作者和页码 4690–4699；
  没有增加该文献，也没有引入新的实验结果。
  来源：https://openaccess.thecvf.com/content_CVPR_2019/html/Deng_ArcFace_Additive_Angular_Margin_Loss_for_Deep_Face_Recognition_CVPR_2019_paper.html

明确未解决的审稿问题
代理目标的有效性、按生成后端分层的质量审计、身份/表情/运动保持、
运动补偿指标、冻结/未修改输入基线、面部区域指标、分布判别基线、
置信区间/重复评分建模、群体分层统计，以及更详细的训练复现配置，
都不能仅靠语言修改获得新的证据。本次没有声称这些实验或审计已经完成。
已有的 885/139 主测试与全 1,024 条外部检查点诊断仍分开陈述，不跨表排名。
接收后公开的承诺不能替代当前可检查的数据包或量化验证。
逐项处理位置与保留问题列于 review_comment_tracker.csv。

数据声明中文核对
拟公开：DeepVFR 原始/配对目标视频、逐条研究排名、训练日志；以及正文
原已计划的划分清单和构建元数据。时间：稿件接收后。
尚无仓库、永久标识符、版本号或许可名称；本次均未代填。
逐条排名的公开应限于研究数据，不能把问卷平台记录的参与者身份信息
或联系信息误认为已经获授权公开；公开内容和既有同意范围需作者确认。

术语统一
DeepVFR: 本文视频基准。
DeepFRR: 输入的图像修图数据来源。
Proxy target: 构建的代理目标，不称艺术家制作的真实视频真值。
LPIPS-T / RGBFlicker: 未对齐的相邻帧输出变化统计量。
External-to-DeepVFR diagnostic: 外部检查点在 DeepVFR 上的兼容性诊断。


==> author_biographies.txt <==
Author biographies (short factual drafts for author review)

Peiyuan Zeng is affiliated with the College of Physics and Information Engineering, Guangdong University of Education, and Cloudbutterfly Technology. The contribution to this study includes experimental investigation and manuscript writing.

Fengchuang Xing is affiliated with the College of Physics and Information Engineering, Guangdong University of Education. The work included supervision of the experiments and manuscript preparation. Fengchuang Xing is the corresponding author.

Shiming Wu is affiliated with the College of Physics and Information Engineering, Guangdong University of Education. The work included assistance with the experiments and manuscript writing.

Hongwei Yue is affiliated with the College of Physics and Information Engineering, Guangdong University of Education. The work included supervision of the experiments and manuscript preparation.

Chao Zhou is affiliated with the School of Electronic Information, Huzhou College. The work included supervision of the experiments and manuscript preparation.

These drafts use only author-supplied facts. Please add preferred academic background and supply a separate photograph for each author.


==> elsarticle-README.txt <==
This is Elsevier's new document class for typeset journal articles,
elsarticle.cls.  It is now accepted for submitted articles, both in
Elsevier's electronic submission system and elsewhere.

Elsevier's previous document class for typeset articles, elsart.cls,
is now over 15 years old. It has been replaced with this newly written
document class elsarticle.cls, which has been developed for Elsevier
by the leading TeX developer STM Document Engineering Pvt Ltd.

elsarticle.cls is based upon the standard LaTeX document class
article.cls. It uses natbib.sty for bibliographical references.

Bugs and problems with elsarticle.cls may be reported to the
developers of the class via elsarticle@stmdocs.in.

The file manifest.txt provides a list of the files in the elsarticle
bundle.  The following are the main files available:
- elsarticle.dtx, the dtx file
- elsdoc.pdf, the user documentation
- elsarticle-template-num.tex, template file for numerical citations
- elsarticle-template-harv.tex, template file for name-year citations
- elsarticle-template-num-names.tex, template file for numerical 
  citations + new natbib option.  Eg. Jones et al. [21]
- elsarticle-num.bst, bibliographic style for numerical references
- elsarticle-harv.bst, bibliographic style for name-year references
- elsarticle-num-names.bst, bibliographic style for numerical 
  referencces + new natbib option for citations.

To extract elsarticle.cls from *.dtx: latex elsarticle.ins

The documentation file is elsdoc.tex in the contrib directory.  To
compile it:
1. pdflatex elsdoc
2. pdflatex elsdoc
3. pdflatex elsdoc

or

use the makefile. Use the target `all' (eg: make all).

The above procedure will create a print version, namely elsdoc.pdf.

Copyright 2007-2024, Elsevier. Bugs, feature requests, suggestions and
comments may be mailed to elsarticle@stmdocs.in. elsarticle.cls,
related documentation and supporting packages are released under the
LATEX Project Public Licence, either version 1.3 or any later
version. This work has the LPPL maintenance status
'author-maintained'.


==> highlights.txt <==
Highlights

- DeepVFR contains 1,024 synthetic raw/retouched video pairs.
- Each pair provides 150 synchronized frames along a mild-motion trajectory.
- An identity-disjoint 885/139 split supports controlled paired evaluation.
- Proxy-target artifacts and human preference variation delimit benchmark use.


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> review_comment_tracker.csv <==
编号,审稿问题,本次状态,位置,处理边界
AC,代理目标有效性与运动/闪烁混淆,表述已收敛；核心证据未新增,3.4; 5.1.4; 5.2; 6; 7,说明代理监督、冻结输出及全局均值局限，未宣称完成有效性验证
R1-M1,代理目标、后端分层审计、人工筛选与低偏好尾部,部分文字处理；未开展新审计,3.4; 5.4,增加身份条件不等于修图；21.06% 是判断比例；无新拒绝率或逐片结果
R1-M2,运动补偿、原输入/冻结基线、面部区域分数,仅修正解释；未新增实验,5.1.4; Table 3; 5.2,取消时序列下降箭头和最优加粗，保留所有数值
R1-M3,可检查固定数据包、后端/群体计数、复现配置、补充材料,部分处理；资料尚待公开,3; Data availability; supplementary.tex,补充材料已随论文包提供；数据等依作者要求接收后公开；未编造仓库、计数或配置
R1-m1,片段为单位的置信区间及重复评分建模,未开展；保留描述性定位,5.4; 6,未重算区间、显著性或评分者一致性
R1-m2,身份分配、去重及划分核验方法,未新增核验事实,4.2,保留既有划分陈述，未编造身份去重阈值或审计结果
R1-m3,图 1 区分 SimSwap 与 Akool,图注文字已澄清,Figure 1 caption,明确编码器示意为 SimSwap；原图内容未改动
R2-M1,后端伪影分层和艺术家制作真实视频比较,表述已收敛；未开展实验,3.4; 5.2; 6,保留代理目标局限，不宣称新增真实视频验证
R2-M2,规模/运动多样性与运动补偿指标,未扩充数据或指标,5.1.4; 6; 7,"保持 1,024 条和温和运动范围，收敛时序质量结论"
R2-m1,评分者一致性、区间及显著性,未开展新分析,5.4; 6,仍为 17 人、100 条样本的描述性研究
R2-m2,人口属性数量表及分层结果,未新增统计,4.2; 6,保留已有不平衡说明
R2-m3,DeepVFR/DeepFRR 命名与 Akool 许可,命名已澄清；许可待作者核对,1; 3.4; AUTHOR_CHECKLIST.txt,保留商业接口版本限制，不编造合同或再分发许可
R3-M1,合成动机、规模、多样性与代理伪影,保留原动机和局限；少量澄清,1; 3.4; 6; 7,未扩大数据集或增加真实视频实验
R3-M2,身份、运动、保真度及稳健时序指标,仅修正指标解释；未新增测量,5.1.4; 5.2; 6,没有借新增引用暗示已经验证；保留已有未来验证方向
R3-M3,自然/修图分布判别基线,未开展新实验,6,未添加判别器、分布分数或新的结果表
R3-m1,人口属性定量统计,未新增统计,4.2,不根据定性示例推断群体比例
R3-m2,表 4 与表 3 使用同一 139 条划分,保持原实验；明确不可跨表比较,5.3; Tables 3–4,表 3 为139测试条目，表4仍为全1024条诊断，没有伪称重跑

